Person Re-Identification via Generalized Class Prototypes

Advanced feature extraction methods have significantly contributed to enhancing the task of person re-identification. In addition, modifications to objective functions have been developed to further improve performance. Nonetheless, selecting better class representatives is an underexplored area of research that can also lead to advancements in re-identification performance. Although past works have experimented with using the centroid of a gallery image class during training, only a few have investigated alternative representations during the retrieval stage. In this paper, we demonstrate that these prior techniques yield suboptimal results in terms of re-identification metrics. To address the re-identification problem, we propose a generalized selection method that involves choosing representations that are not limited to class centroids. Our approach strikes a balance between accuracy and mean average precision, leading to improvements beyond the state of the art. For example, the actual number of representations per class can be adjusted to meet specific application requirements. We apply our methodology on top of multiple re-identification embeddings, and in all cases it substantially improves upon contemporary results.

==> images/plots/cuhk03_acc.csv <==
x-axis,base,centroid,alpha,trans
01, 82.786    ,87.786    ,94.91,93.143
02, 87.000    ,94.286    ,95.45,94.357
03, 89.214    ,95.357    ,95.8,95.429
04, 90.929    ,95.943    ,96.22,97.143
05, 92.643    ,96.929    ,96.67,98.214
06, 93.429    ,97.071    ,97.3,98.214
07, 94.571    ,98.429    ,97.65,98.786
08, 95.143    ,98.714    ,97.77,98.929
09, 95.571    ,98.786    ,97.95,98.929
10, 96.000    ,98.786    ,97.98,98.929
11, 96.214    ,98.786    ,98.19,98.929
12, 96.571    ,98.786    ,98.4,98.929
13, 96.786    ,98.786    ,98.55,98.929
14, 96.929    ,98.786    ,98.63,99.071
15, 97.071    ,99.000    ,98.81,99.071
16, 97.143    ,99.000    ,98.9,99.071
17, 97.286    ,99.000    ,98.96,99.143
18, 97.357    ,99.071    ,98.96,99.143
19, 97.429    ,99.071    ,98.99,99.143
20, 97.571    ,99.286    ,98.99,99.214
21, 97.643    ,99.286    ,99.02,99.214
22, 97.714    ,99.286    ,99.05,99.214
23, 97.786    ,99.286    ,99.05,99.214
24, 97.857    ,99.286    ,99.08,99.214
25, 97.929    ,99.286    ,99.11,99.286





==> images/plots/cuhk03_hist.csv <==
0,0
1,0
2,0
3,0
4,6
5,23
6,49
7,81
8,541


==> images/plots/duke_acc.csv <==
x-axis,base,centroid,alpha,trans
1,85.54,88.06,88.53,89.45
2,89.36,89.63,89.91,91.92
3,91.47,91.25,91.14,93.13
4,92.5,93.0,92.12,94.34
5,93.08,94.03,92.97,95.42
6,93.71,94.43,93.5,95.74
7,94.25,94.84,93.72,95.96
8,94.43,95.11,94.17,96.1
9,94.74,95.38,94.48,96.41
10,94.88,95.65,94.84,96.54
11,95.06,95.69,95.24,96.77
12,95.24,95.83,95.33,97.08
13,95.28,95.87,95.38,97.13
14,95.51,96.01,95.51,97.26
15,95.73,96.05,95.69,97.4
16,95.86,96.18,95.78,97.71
17,95.91,96.41,95.83,97.89
18,96.04,96.54,95.87,97.89
19,96.27,96.59,96.01,97.94
20,96.4,96.68,96.1,97.98
21,96.49,96.81,96.14,98.03
22,96.54,96.86,96.18,98.16
23,96.63,96.9,96.32,98.2
24,96.63,96.9,96.45,98.25
25,96.67,96.95,96.54,98.29
26,96.85,96.99,96.54,98.29
27,96.9,97.04,96.54,98.34
28,96.9,97.08,96.59,98.43
29,97.03,97.13,96.68,98.47
30,97.03,97.17,96.77,98.47
31,97.08,97.22,96.9,98.52
32,97.12,97.26,96.95,98.56
33,97.12,97.35,96.99,98.56
34,97.17,97.4,96.99,98.56
35,97.21,97.4,97.04,98.61
36,97.3,97.4,97.04,98.61
37,97.39,97.4,97.08,98.65
38,97.44,97.4,97.13,98.74
39,97.48,97.44,97.13,98.74
40,97.48,97.49,97.17,98.79
41,97.48,97.53,97.17,98.79
42,97.53,97.58,97.17,98.79
43,97.57,97.58,97.26,98.79
44,97.61,97.67,97.31,98.83
45,97.61,97.67,97.31,98.97
46,97.61,97.67,97.31,99.01
47,97.61,97.71,97.35,99.01
48,97.61,97.71,97.35,99.01
49,97.66,97.76,97.35,99.01
50,97.66,97.8,97.35,99.01

==> images/plots/market_acc.csv <==
x-axis,base,centroid,alpha,trans
1,93.34,94.42,94.91,96.85
2,95.48,95.1,95.45,97.42
3,96.28,95.46,95.8,97.74
4,96.93,95.96,96.22,98.22
5,97.26,96.59,96.67,98.72
6,97.62,97.33,97.3,99.2
7,97.82,97.98,97.65,99.47
8,97.97,98.13,97.77,99.52
9,98.0,98.25,97.95,99.64
10,98.09,98.28,97.98,99.67
11,98.12,98.46,98.19,99.73
12,98.27,98.55,98.4,99.76
13,98.3,98.63,98.55,99.76
14,98.3,98.81,98.63,99.79
15,98.36,98.93,98.81,99.79
16,98.45,99.02,98.9,99.79
17,98.51,99.05,98.96,99.82
18,98.51,99.08,98.96,99.82
19,98.54,99.14,98.99,99.82
20,98.57,99.17,98.99,99.82
21,98.63,99.17,99.02,99.82
22,98.63,99.2,99.05,99.85
23,98.63,99.2,99.05,99.88
24,98.66,99.23,99.08,99.88
25,98.72,99.23,99.11,99.88
26,98.72,99.23,99.11,99.88
27,98.72,99.26,99.17,99.88
28,98.75,99.29,99.2,99.88
29,98.75,99.29,99.2,99.88
30,98.75,99.29,99.2,99.88
31,98.75,99.29,99.2,99.88
32,98.77,99.29,99.23,99.88
33,98.77,99.29,99.29,99.88
34,98.77,99.29,99.29,99.88
35,98.77,99.29,99.29,99.88
36,98.77,99.35,99.32,99.88
37,98.77,99.35,99.32,99.88
38,98.77,99.38,99.35,99.88
39,98.77,99.38,99.38,99.88
40,98.77,99.38,99.38,99.88
41,98.77,99.38,99.38,99.88
42,98.77,99.38,99.41,99.88
43,98.77,99.38,99.41,99.88
44,98.77,99.38,99.41,99.88
45,98.77,99.38,99.41,99.88
46,98.77,99.41,99.41,99.88
47,98.8,99.41,99.41,99.88
48,98.8,99.41,99.41,99.91
49,98.83,99.41,99.41,99.91
50,98.83,99.41,99.41,99.91

==> images/plots/market_hist.csv <==
4,11
8,87
12,116
16,146
20,131
24,97
28,73
32,36
36,16
40,12
44,6
48,6
52,4
56,4
60,4
64,0
68,0

==> images/plots/msmt17_acc.csv <==
x-axis,base,centroid,alpha,trans
1,84.54,85.3,85.4,89.7
2,89.36,89.63,89.91,91.92
3,91.47,91.25,91.14,93.13
4,92.5,93.0,92.12,94.34
5,93.08,94.03,92.97,95.42
6,93.71,94.43,93.5,95.74
7,94.25,94.84,93.72,95.96
8,94.43,95.11,94.17,96.1
9,94.74,95.38,94.48,96.41
10,94.88,95.65,94.84,96.54
11,95.06,95.69,95.24,96.77
12,95.24,95.83,95.33,97.08
13,95.28,95.87,95.38,97.13
14,95.51,96.01,95.51,97.26
15,95.73,96.05,95.69,97.4
16,95.86,96.18,95.78,97.71
17,95.91,96.41,95.83,97.89
18,96.04,96.54,95.87,97.89
19,96.27,96.59,96.01,97.94
20,96.4,96.68,96.1,97.98
21,96.49,96.81,96.14,98.03
22,96.54,96.86,96.18,98.16
23,96.63,96.9,96.32,98.2
24,96.63,96.9,96.45,98.25
25,96.67,96.95,96.54,98.29
26,96.85,96.99,96.54,98.29
27,96.9,97.04,96.54,98.34
28,96.9,97.08,96.59,98.43
29,97.03,97.13,96.68,98.47
30,97.03,97.17,96.77,98.47
31,97.08,97.22,96.9,98.52
32,97.12,97.26,96.95,98.56
33,97.12,97.35,96.99,98.56
34,97.17,97.4,96.99,98.56
35,97.21,97.4,97.04,98.61
36,97.3,97.4,97.04,98.61
37,97.39,97.4,97.08,98.65
38,97.44,97.4,97.13,98.74
39,97.48,97.44,97.13,98.74
40,97.48,97.49,97.17,98.79
41,97.48,97.53,97.17,98.79
42,97.53,97.58,97.17,98.79
43,97.57,97.58,97.26,98.79
44,97.61,97.67,97.31,98.83
45,97.61,97.67,97.31,98.97
46,97.61,97.67,97.31,99.01
47,97.61,97.71,97.35,99.01
48,97.61,97.71,97.35,99.01
49,97.66,97.76,97.35,99.01
50,97.66,97.8,97.35,99.01

==> images/plots/msmt_hist.csv <==
10,148
20,1145
30,914
40,381
50,155
60,117
70,79
80,41
90,33
100,15
110,10
120,12
130,3
140,3
150,1
160,1
170,1
180,1
190,0

